Projections onto the canonical simplex with additional linear inequalities

We consider the distributionally robust optimization and show that computing the distributional worst-case is equivalent to computing the projection onto the canonical simplex with additional linear inequality. We consider several distance functions to measure the distance of distributions. We write the projections as optimization problems and show that they are equivalent to finding a zero of real-valued functions. We prove that these functions possess nice properties such as monotonicity or convexity. We design optimization methods with guaranteed convergence and derive their theoretical complexity. We demonstrate that our methods have (almost) linear observed complexity.

==> Results_Iterations.csv <==
dimension,dimension_small,KullbackLeibler_Sadda,Hellinger_Sadda,Burg_Sadda,ChiSquare_Sadda,ModifiedChiSquare_Sadda,Ltwo_Sadda
100,100,35.0,36.0,35.0,5.0,6.0,6.0
126,126,35.0,36.0,35.0,9.0,6.0,6.0
159,159,35.0,36.0,35.0,7.0,7.0,7.0
200,200,35.0,36.0,35.0,7.0,7.0,7.0
252,252,35.0,36.0,35.0,5.0,7.0,7.0
317,317,35.0,36.0,35.0,7.0,7.0,6.0
399,399,35.0,36.0,35.0,6.0,7.0,6.0
502,502,35.0,36.0,35.0,9.0,6.0,6.0
631,631,35.0,36.0,35.0,9.0,7.0,7.0
795,795,35.0,36.0,35.0,11.0,7.0,7.0
1000,1000,35.0,36.0,35.0,7.0,6.0,7.0
1123,1123,35.0,36.0,35.0,9.0,6.0,7.0
1259,1259,35.0,36.0,35.0,7.0,6.0,7.0
1413,1413,35.0,36.0,35.0,10.0,6.0,7.0
1585,1585,35.0,36.0,35.0,10.0,6.0,7.0
1779,1779,35.0,36.0,35.0,7.0,7.0,7.0
1996,1996,35.0,36.0,35.0,5.0,7.0,8.0
2239,2239,35.0,36.0,35.0,9.0,6.0,7.0
2512,2512,35.0,36.0,35.0,8.0,6.0,7.0
2819,2819,35.0,36.0,35.0,9.0,6.0,7.0
3163,3163,35.0,36.0,35.0,12.0,6.0,7.0
3549,3549,35.0,36.0,35.0,8.0,6.0,7.0
3982,3982,35.0,36.0,35.0,8.0,6.0,7.0
4467,4467,35.0,36.0,35.0,11.0,6.0,7.0
5012,5012,35.0,36.0,35.0,12.0,6.0,7.0
5624,5624,35.0,36.0,35.0,10.0,6.0,8.0
6310,6310,35.0,36.0,35.0,12.0,6.0,8.0
7080,7080,35.0,36.0,35.0,10.0,6.0,7.0
7944,7944,35.0,36.0,35.0,11.0,6.0,8.0
8913,8913,35.0,36.0,35.0,11.0,6.0,7.0
10000,10000,35.0,36.0,35.0,9.0,6.0,8.0
11221,,35.0,36.0,35.0,8.0,6.0,8.0
12590,,35.0,36.0,35.0,12.0,6.0,8.0
14126,,35.0,36.0,35.0,9.0,6.0,8.0
15849,,35.0,36.0,35.0,12.0,6.0,8.0
17783,,35.0,36.0,35.0,15.0,6.0,8.0
19953,,35.0,36.0,35.0,13.0,6.0,8.0
22388,,35.0,36.0,35.0,13.0,6.0,8.0
25119,,35.0,36.0,35.0,12.0,6.0,8.0
28184,,35.0,36.0,35.0,11.0,6.0,8.0
31623,,35.0,36.0,35.0,14.0,6.0,8.0
35482,,35.0,36.0,35.0,13.0,6.0,7.0
39811,,35.0,36.0,35.0,10.0,6.0,8.0
44669,,35.0,36.0,35.0,12.0,6.0,8.0
50119,,36.0,36.0,36.0,11.0,6.0,8.0
56235,,36.0,36.0,36.0,11.0,6.0,8.0
63096,,35.0,36.0,35.0,13.0,6.0,8.0
70795,,35.0,36.0,35.0,11.0,6.0,8.0
79433,,35.0,36.0,35.0,11.0,6.0,8.0
89126,,36.0,37.0,36.0,11.0,6.0,8.0
100000,,36.0,37.0,36.0,13.0,6.0,8.0
112202,,36.0,37.0,36.0,13.0,6.0,8.0
125893,,36.0,37.0,36.0,12.0,6.0,8.0
141254,,36.0,37.0,36.0,12.0,6.0,8.0
158490,,36.0,37.0,36.0,14.0,6.0,8.0
177828,,36.0,37.0,36.0,14.0,6.0,8.0
199527,,36.0,37.0,36.0,14.0,6.0,8.0
223873,,36.0,36.0,36.0,13.0,6.0,8.0
251189,,35.0,36.0,35.0,16.0,6.0,9.0
281839,,36.0,36.0,36.0,12.0,6.0,9.0
316228,,36.0,36.0,36.0,11.0,6.0,8.0
354814,,36.0,36.0,36.0,14.0,6.0,9.0
398108,,36.0,37.0,36.0,15.0,6.0,8.0
446684,,36.0,37.0,36.0,14.0,6.0,8.0
501188,,36.0,37.0,36.0,13.0,6.0,8.0
562342,,36.0,37.0,36.0,16.0,6.0,8.0
630958,,36.0,37.0,36.0,12.0,6.0,8.0
707946,,36.0,37.0,36.0,16.0,6.0,8.0
794329,,36.0,37.0,36.0,15.0,6.0,8.0
891251,,36.0,37.0,36.0,15.0,6.0,8.0
1000000,,36.0,37.0,36.0,13.0,6.0,9.0


==> Results_Time.csv <==
dimension,dimension_small,KullbackLeibler_Sadda,KullbackLeibler_General,Hellinger_Sadda,Hellinger_General,Burg_Sadda,Burg_General,ChiSquare_Sadda,ChiSquare_General,ModifiedChiSquare_Sadda,ModifiedChiSquare_General,Linf_Sadda,Linf_General,Lone_Sadda,Lone_General,Ltwo_Sadda,Ltwo_General,Ltwo_Philpott,Simplex_Sadda,Simplex_General
100,100,0.00023407751999999984,0.009292145229999998,0.00037767961,0.007941289339999998,0.00019600182000000015,0.008521257649999999,6.782046000000002e-5,0.01338639921,0.00011411000999999996,0.009342689229999996,3.619154e-5,0.0019361413199999998,7.252539999999999e-6,0.003582455939999999,0.00020454584000000005,0.00742801619,0.00120931297,6.77534e-5,0.00285327047
126,126,0.00022434728000000003,0.01014595483,0.00022609152999999996,0.008204706979999999,0.00023497681999999986,0.01213941459,0.00012765799000000004,0.05518224213999999,8.943429999999996e-5,0.012890694789999999,4.9680390000000006e-5,0.0021261264399999994,7.5651999999999975e-6,0.004175459349999999,0.00017950157,0.0069630436,0.0019487373900000007,8.745171999999997e-5,0.0030393994899999993
159,159,0.0002796721099999999,0.01007230993,0.00023843091,0.010230213130000006,0.00023800235,0.01177820616000001,0.00011733150999999999,0.08946076686999999,0.00011186710999999999,0.015083343260000003,6.779338999999999e-5,0.0026173397200000004,4.256132e-5,0.005179749910000001,0.00025540707999999987,0.007841021299999999,0.00264308493,0.00011074306999999997,0.003490882039999999
200,200,0.00031600988,0.011247741769999995,0.00023458693000000014,0.012136286610000005,0.00027885505000000007,0.01657294609,0.00015561514000000002,0.06933409636000003,0.00013861471,0.016699850220000003,8.416962000000002e-5,0.00312836299,1.1524089999999998e-5,0.007124553759999996,0.00028113232,0.008784652770000002,0.0035475479899999994,0.00013613332000000003,0.00398555999
252,252,0.00031993810999999997,0.016903563300000004,0.00022235825,0.014876470279999998,0.0002877417699999999,0.015543752079999995,8.445415000000001e-5,0.16091641530999998,0.00010233221000000001,0.01918227554,0.00013131672,0.004203102789999999,1.1330229999999992e-5,0.009379202280000004,0.0002983592100000001,0.009869299030000004,0.005255248449999999,0.00018668938000000005,0.0045228778
317,317,0.00039007397999999994,0.015954980009999998,0.00022358483000000002,0.017010056320000008,0.00031475825999999993,0.025157861319999992,0.00013571655,0.09418403877,0.00014073109000000002,0.021440748580000002,0.00010380984000000001,0.0049741440400000005,1.228764e-5,0.012476991879999995,0.00024866616000000005,0.017114225859999995,0.007779708450000001,0.00018890431000000005,0.005007154670000001
399,399,0.00038831701,0.022131381820000004,0.00022651348000000002,0.021695870770000014,0.0003440885800000002,0.03216120693999999,0.00014598871999999994,0.18808192645,0.00014398460999999997,0.030044167370000006,0.00017197348000000005,0.006060349540000002,1.5718790000000005e-5,0.017305272539999993,0.00028154746,0.020117719230000004,0.011533993379999998,0.00026189524000000007,0.006156801150000001
502,502,0.0004658995300000002,0.024045403170000004,0.00023361084999999997,0.02338135442,0.00038752383,0.027774296700000006,0.0002208508000000001,0.16842582675999992,0.00013012815999999998,0.0368632822,0.00016448365000000002,0.007382462330000001,1.817899e-5,0.023190899090000005,0.00036463509000000005,0.02074951581,0.015850570250000008,0.00031783776000000007,0.007155302409999996
631,631,0.0005171704300000003,0.028087075850000004,0.00026677882000000004,0.03362385935,0.00046389588000000004,0.033309547080000015,0.00022199509999999998,0.054785244760000004,0.00015416128999999994,0.048360543729999976,0.00024616892,0.00920529266,2.3927409999999995e-5,0.03344695661,0.0005139425699999999,0.027682628309999995,0.02226674094000001,0.00040925668000000003,0.008491313039999998
795,795,0.0005996033700000001,0.03812670321000001,0.00027827075999999995,0.03554176142999999,0.0005172135,0.04210443791999998,0.00032765813999999997,0.10549703819999996,0.00016328524000000004,0.060288129459999985,0.0003055092,0.011507755580000006,3.2640260000000004e-5,0.0533723113,0.0005659282299999999,0.041539122479999996,0.031005142460000003,0.0005046914999999999,0.010105967120000002
1000,1000,0.0007324842400000001,0.04581466960000001,0.00028637301,0.04740017715999999,0.0006203835699999998,0.05796242421,0.00022588548,0.31618030257999996,0.00017605459000000006,0.07594794663999999,0.0003820780700000001,0.015175191590000003,8.57698e-5,0.07580169951999999,0.0006829285899999999,0.043907958319999996,0.04314438333999998,0.0006616635900000001,0.01419933258
1123,1123,0.0008117725399999997,0.054626995530000014,0.00033899273999999995,0.06613707691,0.00066493557,0.06407605396000003,0.0003678685300000002,0.3011140159800001,0.00015512423000000003,0.08324758324999999,0.0004204356299999999,0.016892395650000003,5.592339999999997e-5,0.09453625913999998,0.0007810333900000002,0.049382826609999986,0.05147437810000002,0.0007058725900000004,0.0152880991
1259,1259,0.00087621314,0.06685609941,0.0003227993800000001,0.05490386469999999,0.0007457888500000001,0.09248026130999994,0.00021749531000000007,0.21135129143,0.00018506901999999997,0.08703515515000003,0.0004999835199999999,0.018663140870000004,6.640197e-5,0.11561241496,0.0008020356499999997,0.04304813665000002,0.06136605024999999,0.0008477210100000004,0.01618469575
1413,1413,0.0009816657900000004,0.06423878503000001,0.00036192964000000014,0.06648695949,0.0007971517300000003,0.08064724138999997,0.0004397157599999999,0.57915391931,0.00019060786000000003,0.09384188603000002,0.00055269645,0.02109770849,0.00011518276999999998,0.14485948632000004,0.0008644804299999998,0.05146064225999998,0.07282273054999998,0.0009352958700000002,0.01835994854
1585,1585,0.0010686872299999998,0.08735303604999999,0.00039002922999999996,0.07948523315999999,0.0008757941600000005,0.08386253321999997,0.0004729141299999999,0.2491500780200001,0.00020001627000000002,0.10539275462000001,0.00060650728,0.024834124960000006,9.329883000000002e-5,0.09624815492,0.0009492024399999998,0.06327688227000003,0.08574112296999997,0.0010473804800000003,0.020225974830000003
1779,1779,0.0011448317899999997,0.09145658820999994,0.0004010059500000001,0.09808457169999998,0.0009692900399999993,0.09889863269000002,0.0004364875599999999,0.85488068688,0.0002659875,0.11850949464000003,0.0007201355399999999,0.027493258639999994,0.00014716226999999998,0.10012321365999999,0.0010494317999999998,0.08408302324000001,0.10244633147,0.00119575212,0.022073061090000005
1996,1996,0.0013401996000000002,0.10559745440000005,0.00041814329,0.10988855228000004,0.0010536395199999995,0.14322882022999994,0.00026190843999999996,0.46298067842999985,0.00029575493000000004,0.13140727448999998,0.0007745994200000003,0.03050858602,0.00013260371999999993,0.10029228425999998,0.0013443900599999998,0.08168376253999998,0.12190181530000005,0.001354219299999999,0.023796380590000013
2239,2239,0.0015176761099999997,0.13002854534999997,0.00045911023000000004,0.11383979247,0.0011731844300000003,0.17014835252000002,0.00063936381,1.0008501209999998,0.00025616180000000003,0.15591923224999998,0.0009006118300000002,0.03420539793,0.00018745818,0.10420677564999997,0.0013031835699999997,0.09930723664999999,0.14489562787000002,0.0015104789099999996,0.025805140760000005
2512,2512,0.00164228451,0.13660730084999997,0.0004889657700000001,0.12124390535,0.0013159114400000003,0.14391964491,0.0005782188800000002,1.7946227314799998,0.00027570992,0.17994506726999998,0.00100258996,0.03824479252,0.00017667840000000002,0.11546883641999997,0.0014570801600000006,0.08621874653999993,0.1734818078700001,0.0017019270400000003,0.028629362300000013
2819,2819,0.001818969460000001,0.15114172936999995,0.0005435321800000003,0.12477425154000002,0.0014352777300000003,0.15473267983000005,0.0007798256500000002,0.21203890017000007,0.00031026819,0.22590419367999992,0.00110955971,0.04371971763999997,0.00020144209999999995,0.12392952957000002,0.00156665445,0.10657796997999996,0.20762249640000005,0.0018994760499999994,0.03319775839000001
3163,3163,0.00205526308,0.18318797596000005,0.0005745039299999998,0.15226696982,0.0015682114799999993,0.20795907124999996,0.0010420891899999994,0.1992225443299999,0.0003226450300000001,0.26241370975999995,0.0012656584199999999,0.04864148769999999,0.0002575456900000001,0.12981309979000002,0.0017704432,0.13456631707000008,0.2511165051999999,0.0021325893900000004,0.03625154507
3549,3549,0.0022599524800000002,0.25952329856000006,0.00062695053,0.1820040197599999,0.0017623517099999999,0.2551026024800002,0.0007764646699999996,0.2863089756300001,0.00036238073000000005,0.28312024526000007,0.0014054384300000006,0.05448545872,0.00028982613999999985,0.13256787776999993,0.0020039605499999995,0.11952325165999995,0.30433372965000005,0.0024058202999999996,0.03975345682
3982,3982,0.0024873286499999996,0.23417886598999998,0.0006651869899999998,0.3780024515499999,0.00192352947,0.36381953778000026,0.0008852449700000002,0.31369188782999985,0.00039057744,0.2903112598100001,0.001649764919999999,0.06583160647999996,0.00029474466,0.13925110529999996,0.0022092135500000006,0.13208477334,0.3649815413599999,0.0027470580000000006,0.043527425419999995
4467,4467,0.0028185460200000003,0.2631747050500001,0.0007327084400000003,0.32471064400999994,0.0021507284200000002,0.32107882616000016,0.0013823595,0.3174092174300001,0.00043800413000000005,0.3485103341,0.0018067892500000008,0.07365327117999997,0.0003964160699999999,0.15318326238000002,0.00248802728,0.17899502798000008,0.44497627093,0.0030377271,0.04821672149999997
5012,5012,0.00310893582,0.45859189418000007,0.0007903717199999999,0.36732330568999993,0.0023974212199999994,0.43122693299000003,0.0015686177399999994,0.3860264245799999,0.00048606133,0.4033487427700001,0.00202953494,0.08710697672,0.0004168663999999999,0.31843107399,0.002744480709999999,0.17473465418,0.5431036984400002,0.0034335556600000004,0.05319835294999999
5624,5624,0.0035306530999999986,0.37783656555999995,0.0008872183200000003,0.3583444326799998,0.0026679994300000003,0.42325255867,0.0014860683499999991,0.4960908225099999,0.0005710584999999998,0.4421119103400001,0.0022902226499999997,0.10845119104,0.00046418859999999997,0.38908563645,0.0034873554100000002,0.1930068989300001,0.6663756299300002,0.0038713099200000005,0.06322696801999998
6310,6310,0.003915324249999999,0.4118443276300001,0.0009428050599999999,0.5850883684600001,0.00295535908,0.4641690972300001,0.00197297222,0.52922632721,0.00058255201,0.48311511103,0.0025765232800000005,0.13043551866000003,0.0005273908400000001,0.44527831739,0.0038614348699999995,0.2070770927099999,0.8159965650099997,0.00434549151,0.06956706050000001
7080,7080,0.00430159407,0.41213987336999997,0.0010667709399999998,0.39108197765,0.00330580526,0.5992149607200001,0.0016204604200000003,0.5621938206499999,0.00064840337,0.5222350211400001,0.0028688390000000015,0.15019437475000008,0.0005886261999999998,0.5658780748499999,0.00385115465,0.20376930132,1.0045975949200001,0.004881872420000001,0.07707790054
7944,7944,0.00485982199,0.45037184041999995,0.0011816505,0.7427766358800001,0.0036832074999999997,0.59259871464,0.0021528676600000005,0.7359787836099998,0.00074248209,0.6571218394899999,0.00325762095,0.17652430290000004,0.0006982659300000001,0.6726884102000001,0.00495284306,0.26289851789,1.2327464349499997,0.005488422809999997,0.08801134902000002
8913,8913,0.005399970490000001,0.5070581703300002,0.0013551594500000002,0.7676021117899999,0.00411898129,0.8343555353000001,0.0023693267200000003,0.7385413114999999,0.0008204510800000002,0.6693698804299999,0.00361542912,0.20064633107000013,0.0007990729400000002,0.7047623977299999,0.0048306337,0.35170104733,1.51867827482,0.00620978919,0.10873437058999999
10000,10000,0.006038400010000001,0.9114409942899998,0.0014994464500000004,0.94155747885,0.004629499729999999,0.8586198970500001,0.0021690926400000005,0.8739012299799999,0.0008989022599999999,0.8113299065200004,0.00412986496,0.2193071793399999,0.0008906788300000003,0.7617335725300001,0.00613266432,0.40364950873000005,1.87133615913,0.006950734650000001,0.12756448877999998
11221,,0.014233700269999998,,0.0016909184899999996,,0.005210623590000002,,0.0019846219700000007,,0.0010101142400000002,,0.004639189989999998,,0.0009957505400000001,,0.0069522523,,,0.007773345400000003,
12590,,0.01636820811,,0.0018924972,,0.005878916829999998,,0.0038601709200000007,,0.00110604697,,0.005181798229999999,,0.0011621280200000003,,0.007801710389999999,,,0.008746821229999998,
14126,,0.01818612418,,0.0021678688700000003,,0.007371389779999999,,0.002580802650000001,,0.0012528665199999997,,0.005922667929999999,,0.0013171028000000002,,0.008852494480000002,,,0.009858391470000005,
15849,,0.019861682979999996,,0.002391168480000001,,0.007426421630000003,,0.00485888328,,0.00137088703,,0.006593408530000001,,0.0015069027399999993,,0.009902886110000002,,,0.011068238989999996,
17783,,0.024665065110000006,,0.002739882349999999,,0.00826162419,,0.005865410329999999,,0.0015414432399999995,,0.00737471145,,0.0016763342300000006,,0.011197521840000004,,,0.012525061359999999,
19953,,0.024028573080000008,,0.0030407170500000003,,0.009318597719999995,,0.006276924939999997,,0.0017277055699999998,,0.008327215500000002,,0.0019082471499999995,,0.012620375010000004,,,0.014111705340000008,
22388,,0.026677571189999996,,0.003376977600000001,,0.010445348489999999,,0.006270700080000002,,0.001922483760000001,,0.00935764424,,0.0021609412600000007,,0.01416221813999999,,,0.01583253253,
25119,,0.035569210090000004,,0.0037899212300000003,,0.011688665879999996,,0.00683264779,,0.00216176317,,0.01052401747,,0.0024456789900000006,,0.016021069729999997,,,0.017770037960000002,
28184,,0.04181937797999999,,0.004209005990000001,,0.013036726889999996,,0.006449802620000001,,0.0024126984200000014,,0.011811371410000002,,0.0027708759699999995,,0.01799516057,,,0.020066418729999994,
31623,,0.03967069857,,0.004694916950000001,,0.014575623439999998,,0.01003899747,,0.002690513129999999,,0.013387139350000004,,0.0031877307000000004,,0.02038903071,,,0.022804104670000006,
35482,,0.04584405725999999,,0.00525112926,,0.01641166627,,0.01101997174,,0.0030079853000000013,,0.01507029121,,0.003632062609999999,,0.020408249729999998,,,0.02547825262,
39811,,0.049911070610000004,,0.00590054169,,0.018435441109999996,,0.008821168110000001,,0.00337249175,,0.016917339690000005,,0.004152963530000002,,0.025984644760000012,,,0.028765728209999997,
44669,,0.05218596191,,0.006547305170000001,,0.02058201025,,0.0119580676,,0.0037843987600000004,,0.01904793198,,0.0046687696899999995,,0.029314470910000005,,,0.032561630030000004,
50119,,0.05651887024000001,,0.007346607179999999,,0.026337469780000008,,0.011432193420000004,,0.004084498930000002,,0.021426702909999994,,0.00538968498,,0.03313303923,,,0.03650973936000001,
56235,,0.06512997413999998,,0.008286249069999998,,0.02657498693,,0.012849318159999998,,0.00475956955,,0.024150938689999984,,0.006145182990000002,,0.03736629100000001,,,0.04118991310999998,
63096,,0.06971738853,,0.00925008345,,0.029129265119999984,,0.019391479520000005,,0.005288429980000001,,0.028666972369999995,,0.006946305729999999,,0.04246349839999999,,,0.046489740360000004,
70795,,0.07638619304999997,,0.010477528140000001,,0.03271101563,,0.01614202536,,0.0059836783599999995,,0.03065424088,,0.007960296969999997,,0.04776239017000001,,,0.05228430720000004,
79433,,0.08572827043000002,,0.01173058328,,0.036756378000000006,,0.018115153570000004,,0.006776142040000001,,0.034642668039999984,,0.00906060078,,0.05401322139000001,,,0.060382974849999986,
89126,,0.09835809870000006,,0.014790687299999996,,0.04362259240999999,,0.020313017520000014,,0.00751874017,,0.03902673837999998,,0.010387074250000001,,0.06118450428999997,,,0.06630214235000002,
100000,,0.11153781260999997,,0.016484555290000005,,0.04898641336,,0.021249126049999997,,0.008537386289999997,,0.044059585219999996,,0.011813397520000005,,0.06939028756999999,,,0.07476537057000003,
112202,,0.12599355518999997,,0.01968070204,,0.05630269191000001,,0.031113532100000004,,0.01092876862,,0.04942153407000001,,0.01337814067,,0.07823036213,,,0.08676257530999999,
125893,,0.14499448631,,0.022022086630000014,,0.06284126756999998,,0.029973518149999996,,0.010775458269999996,,0.05585085487999998,,0.015285704700000003,,0.08863210240000001,,,0.09753178888000007,
141254,,0.16310084603999997,,0.024394929,,0.07880433430999997,,0.03341973605,,0.01206053378,,0.06270435593999998,,0.017207093820000005,,0.10065233610999996,,,0.11337236695,
158490,,0.1775930202,,0.026979213419999995,,0.07940838755000003,,0.05398005445999999,,0.01356736947,,0.07066309434,,0.019638351509999995,,0.11367066800999998,,,0.12805529233,
177828,,0.20152755362000005,,0.03133942774000001,,0.08887588797999997,,0.06041482185000003,,0.015399534820000003,,0.07954980893000001,,0.022401636089999993,,0.1284199319099999,,,0.14335138875999998,
199527,,0.2251029224100001,,0.03612589970000001,,0.1006738500700001,,0.06884264242999999,,0.017497278319999997,,0.09114027704,,0.025475072590000005,,0.14660598515,,,0.16038131697000002,
223873,,0.25674855295,,0.03954956164000001,,0.11287629669999998,,0.06781617061999998,,0.023655238649999997,,0.10397489289000005,,0.028844878699999982,,0.16764377840999997,,,0.18018736917000003,
251189,,0.2778121815300001,,0.04362870430999997,,0.12238281962,,0.08965490502999997,,0.026665465889999997,,0.12403906271999997,,0.03276576214,,0.21393321699000004,,,0.20426814898000006,
281839,,0.3188905306800001,,0.04957641210000003,,0.14118618910999997,,0.06386874499999998,,0.03194375315000002,,0.14045169884999995,,0.03703661313000001,,0.24128959637000005,,,0.22879159483,
316228,,0.3596428780399999,,0.05615936546000001,,0.15895311589,,0.07021080052999999,,0.03518349201,,0.15713224349000002,,0.043283688680000015,,0.24453280941999997,,,0.25687410698,
354814,,0.40197041008999984,,0.06287504286999998,,0.17768655610999995,,0.10939713315,,0.039879666599999995,,0.17736280628000003,,0.04754210919000002,,0.30960429596000005,,,0.28967993346,
398108,,0.4599111009500001,,0.07527019849,,0.20116119067000007,,0.13900743798,,0.04423284869000001,,0.19868430117000005,,0.05407507834000001,,0.31297440260999987,,,0.3259207124599999,
446684,,0.50337528113,,0.08419763911000003,,0.22390384720000003,,0.13848460454999997,,0.050979553260000005,,0.22391867369,,0.061814609700000016,,0.35541897951,,,0.36597355235000023,
501188,,0.5745239408500001,,0.09993813976999999,,0.2539431609600001,,0.13379918424999995,,0.05846214543999999,,0.25421682767,,0.06960537198000004,,0.4008257383400002,,,0.41288075348000014,
562342,,0.6382363237699998,,0.10804336382000004,,0.28551647957000004,,0.19917982362000008,,0.06615699383999998,,0.283728096,,0.07988586508999998,,0.45012267263999994,,,0.4603651154999999,
630958,,0.7113093137200002,,0.12171914436999995,,0.3158679827199999,,0.14036711268000002,,0.07226043430000001,,0.3221313129600001,,0.09210466419000002,,0.5141928743799998,,,0.5226197739899999,
707946,,0.8113364857700002,,0.13737308001000004,,0.36285332503,,0.24941522832000004,,0.07772250147000005,,0.35904449206999994,,0.10557462483,,0.5818768068700003,,,0.5867753435099999,
794329,,0.8861791630799999,,0.14887658173999999,,0.4175015379299999,,0.26385805422999986,,0.09262691550999999,,0.4082223466700001,,0.12266783333999998,,0.6535832578199997,,,0.6653790227399999,
891251,,1.00443347246,,0.17545858597000005,,0.45614126301000013,,0.28255642871000003,,0.10178565293,,0.4587029158,,0.13851854963000002,,0.7380602062899996,,,0.7495426193100001,
1000000,,1.1945501295600003,,0.19651243144999994,,0.5576878634800003,,0.2662446175,,0.11457598912999994,,0.5277319603200001,,0.16891911559999995,,0.94639703581,,,0.8568829939599998,


==> Results_h.csv <==
KullbackLeibler_lambda,KullbackLeibler_h,Zeros 1,Ltwo_lambda,Ltwo_h,Zeros 2
1,0.480670896,0,0,0,0
1.01,0.46428584,0,0.1,0.009351568,0
1.02,0.448590807,0,0.2,0.037406271,0
1.03,0.433547975,0,0.3,0.08416411,0
1.04,0.41912204,0,0.4,0.149625085,0
1.05,0.405280024,0,0.5,0.233789195,0
1.06,0.391991091,0,0.6,0.336656441,0
1.07,0.37922639,0,0.7,0.458226823,0
1.08,0.366958902,0,0.8,0.59850034,0
1.09,0.355163306,0,0.9,0.757476993,0
1.1,0.343815854,0,1,0.935156782,0
1.11,0.332894254,0,1.1,1.131539706,0
1.12,0.322377568,0,1.2,1.346625766,0
1.13,0.312246117,0,1.3,1.580414961,0
1.14,0.30248139,0,1.4,1.832907292,0
1.15,0.293065962,0,1.5,2.104102759,0
1.16,0.283983422,0,1.6,2.289737013,0
1.17,0.275218301,0,1.7,2.4431342,0
1.18,0.266756013,0,1.8,2.525656853,0
1.19,0.25858279,0,1.9,2.612185018,0
1.2,0.250685633,0,2,2.67564244,0
1.21,0.243052257,0,2.1,2.736254434,0
1.22,0.235671051,0,2.2,2.792974968,0
1.23,0.228531028,0,2.3,2.828923027,0
1.24,0.221621792,0,2.4,2.866468778,0
1.25,0.214933493,0,2.5,2.905612221,0
1.26,0.208456802,0,2.6,2.946353354,0
1.27,0.20218287,0,2.7,2.98869218,0
1.28,0.196103307,0,2.8,3.032628697,0
1.29,0.190210147,0,2.9,3.078162905,0
1.3,0.184495827,0,3,3.125294805,0
1.31,0.178953162,0,3.1,3.16999526,0
1.32,0.173575322,0,3.2,3.210597126,0
1.33,0.168355813,0,3.3,3.25248794,0
1.34,0.163288453,0,3.4,3.295667702,0
1.35,0.158367363,0,3.5,3.340136412,0
1.36,0.153586938,0,3.6,3.385894071,0
1.37,0.148941844,0,3.7,3.432940677,0
1.38,0.144426991,0,3.8,3.481276232,0
1.39,0.140037531,0,3.9,3.530900734,0
1.4,0.135768834,0,4,3.581814185,0
1.41,0.131616484,0,4.1,3.634016584,0
1.42,0.127576264,0,4.2,3.687507931,0
1.43,0.123644145,0,4.3,3.742288226,0
1.44,0.119816279,0,4.4,3.798357469,0
1.45,0.116088986,0,4.5,3.855715661,0
1.46,0.112458746,0,4.6,3.9143628,0
1.47,0.108922194,0,4.7,3.974298888,0
1.48,0.105476108,0,4.8,4.035523924,0
1.49,0.102117402,0,4.9,4.098037907,0
1.5,0.098843122,0,5,4.161840839,0
1.51,0.095650439,0,5.1,4.22693272,0
1.52,0.092536638,0,5.2,4.293313548,0
1.53,0.089499119,0,5.3,4.360983324,0
1.54,0.086535387,0,5.4,4.429942049,0
1.55,0.083643048,0,5.5,4.500189721,0
1.56,0.080819806,0,5.6,4.545841397,0
1.57,0.078063455,0,5.7,4.588107151,0
1.58,0.075371877,0,5.8,4.631120971,0
1.59,0.072743038,0,5.9,4.645110736,0
1.6,0.070174981,0,6,4.651962661,0
1.61,0.067665828,0,6.1,4.658929744,0
1.62,0.065213772,0,6.2,4.666011986,0
1.63,0.062817072,0,6.3,4.673209386,0
1.64,0.060474058,0,6.4,4.680521944,0
1.65,0.058183119,0,6.5,4.687949661,0
1.66,0.055942706,0,6.6,4.695492536,0
1.67,0.053751326,0,6.7,4.70315057,0
1.68,0.051607541,0,6.8,4.710923762,0
1.69,0.049509968,0,6.9,4.718812112,0
1.7,0.04745727,0,7,4.726815621,0
1.71,0.045448162,0,7.1,4.732677616,0
1.72,0.043481401,0,7.2,4.736976119,0
1.73,0.041555792,0,7.3,4.741334741,0
1.74,0.039670179,0,7.4,4.745753482,0
1.75,0.037823449,0,7.5,4.750232342,0
1.76,0.036014525,0,7.6,4.754771321,0
1.77,0.034242369,0,7.7,4.759370419,0
1.78,0.032505978,0,7.8,4.764029636,0
1.79,0.030804384,0,7.9,4.768748972,0
1.8,0.029136649,0,8,4.773528426,0
1.81,0.02750187,0,8.1,4.778368,0
1.82,0.025899171,0,8.2,4.783267692,0
1.83,0.024327708,0,8.3,4.788227504,0
1.84,0.022786662,0,8.4,4.793247434,0
1.85,0.021275243,0,8.5,4.798327483,0
1.86,0.019792684,0,8.6,4.803467652,0
1.87,0.018338246,0,8.7,4.808667939,0
1.88,0.016911212,0,8.8,4.813928345,0
1.89,0.015510886,0,8.9,4.81924887,0
1.9,0.014136598,0,9,4.824629514,0
1.91,0.012787697,0,9.1,4.830070277,0
1.92,0.01146355,0,9.2,4.835571158,0
1.93,0.010163549,0,9.3,4.841132159,0
1.94,0.008887099,0,9.4,4.846753279,0
1.95,0.007633628,0,9.5,4.852434517,0
1.96,0.006402578,0,9.6,4.858175875,0
1.97,0.005193411,0,9.7,4.863977351,0
1.98,0.004005601,0,9.8,4.869838947,0
1.99,0.002838643,0,9.9,4.875760661,0
2,0.001692042,0,10,4.881742494,0
2.01,0.000565321,0,10.1,4.887784446,0
2.02,-0.000541984,0,10.2,4.893886517,0
2.03,-0.001630324,0,10.3,4.900048707,0
2.04,-0.002700136,0,10.4,4.906271016,0
2.05,-0.003751845,0,10.5,4.912553444,0
2.06,-0.004785864,0,10.6,4.918895991,0
2.07,-0.005802594,0,10.7,4.925298656,0
2.08,-0.006802423,0,10.8,4.931761441,0
2.09,-0.007785731,0,10.9,4.938284344,0
2.1,-0.008752885,0,11,4.944867367,0
2.11,-0.009704244,0,11.1,4.951510508,0
2.12,-0.010640154,0,11.2,4.958213768,0
2.13,-0.011560954,0,11.3,4.964977148,0
2.14,-0.012466972,0,11.4,4.971800646,0
2.15,-0.013358529,0,11.5,4.978684263,0
2.16,-0.014235936,0,11.6,4.985627999,0
2.17,-0.015099495,0,11.7,4.992631854,0
2.18,-0.015949501,0,11.8,4.999695828,0
2.19,-0.016786242,0,11.9,5.006819921,0
2.2,-0.017609995,0,12,5.014004132,0
2.21,-0.018421034,0,12.1,5.021248463,0
2.22,-0.019219623,0,12.2,5.028552912,0
2.23,-0.020006019,0,12.3,5.035917481,0
2.24,-0.020780474,0,12.4,5.043342168,0
2.25,-0.021543232,0,12.5,5.050826975,0
2.26,-0.022294532,0,12.6,5.0583719,0
2.27,-0.023034606,0,12.7,5.065976944,0
2.28,-0.023763681,0,12.8,5.073642107,0
2.29,-0.024481976,0,12.9,5.081367389,0
2.3,-0.025189707,0,13,5.08915279,0
2.31,-0.025887084,0,13.1,5.09699831,0
2.32,-0.026574311,0,13.2,5.104903949,0
2.33,-0.027251588,0,13.3,5.112869707,0
2.34,-0.027919108,0,13.4,5.091118283,0
2.35,-0.028577063,0,13.5,5.064218283,0
2.36,-0.029225636,0,13.6,5.037118283,0
2.37,-0.029865009,0,13.7,5.009818283,0
2.38,-0.030495357,0,13.8,4.982318283,0
2.39,-0.031116853,0,13.9,4.954618283,0
2.4,-0.031729664,0,14,4.926718283,0
2.41,-0.032333955,0,14.1,4.898618283,0
2.42,-0.032929885,0,14.2,4.870318283,0
2.43,-0.033517611,0,14.3,4.841818283,0
2.44,-0.034097285,0,14.4,4.813118283,0
2.45,-0.034669056,0,14.5,4.784218283,0
2.46,-0.03523307,0,14.6,4.755118283,0
2.47,-0.035789469,0,14.7,4.725818283,0
2.48,-0.036338391,0,14.8,4.696318283,0
2.49,-0.036879973,0,14.9,4.666618283,0
2.5,-0.037414347,0,15,4.636718283,0
2.51,-0.037941643,0,15.1,4.606618283,0
2.52,-0.038461987,0,15.2,4.576318283,0
2.53,-0.038975504,0,15.3,4.545818283,0
2.54,-0.039482313,0,15.4,4.515118283,0
2.55,-0.039982534,0,15.5,4.484218283,0
2.56,-0.040476283,0,15.6,4.453118283,0
2.57,-0.040963672,0,15.7,4.421818283,0
2.58,-0.041444813,0,15.8,4.390318283,0
2.59,-0.041919813,0,15.9,4.358618283,0
2.6,-0.042388779,0,16,4.326718283,0
2.61,-0.042851813,0,16.1,4.294618283,0
2.62,-0.043309019,0,16.2,4.262318283,0
2.63,-0.043760493,0,16.3,4.229818283,0
2.64,-0.044206335,0,16.4,4.197118283,0
2.65,-0.044646639,0,16.5,4.164218283,0
2.66,-0.045081497,0,16.6,4.131118283,0
2.67,-0.045511001,0,16.7,4.097818283,0
2.68,-0.04593524,0,16.8,4.064318283,0
2.69,-0.046354302,0,16.9,4.030618283,0
2.7,-0.046768271,0,17,3.996718283,0
2.71,-0.047177232,0,17.1,3.962618283,0
2.72,-0.047581266,0,17.2,3.928318283,0
2.73,-0.047980453,0,17.3,3.893818283,0
2.74,-0.048374873,0,17.4,3.859118283,0
2.75,-0.048764602,0,17.5,3.824218283,0
2.76,-0.049149715,0,17.6,3.789118283,0
2.77,-0.049530287,0,17.7,3.753818283,0
2.78,-0.049906391,0,17.8,3.718318283,0
2.79,-0.050278096,0,17.9,3.682618283,0
2.8,-0.050645472,0,18,3.646718283,0
2.81,-0.051008589,0,18.1,3.610618283,0
2.82,-0.051367512,0,18.2,3.574318283,0
2.83,-0.051722307,0,18.3,3.537818283,0
2.84,-0.052073038,0,18.4,3.501118283,0
2.85,-0.052419769,0,18.5,3.464218283,0
2.86,-0.052762561,0,18.6,3.427118283,0
2.87,-0.053101474,0,18.7,3.389818283,0
2.88,-0.053436568,0,18.8,3.352318283,0
2.89,-0.053767901,0,18.9,3.314618283,0
2.9,-0.054095531,0,19,3.276718283,0
2.91,-0.054419513,0,19.1,3.238618283,0
2.92,-0.054739902,0,19.2,3.200318283,0
2.93,-0.055056752,0,19.3,3.161818283,0
2.94,-0.055370116,0,19.4,3.123118283,0
2.95,-0.055680046,0,19.5,3.084218283,0
2.96,-0.055986593,0,19.6,3.045118283,0
2.97,-0.056289807,0,19.7,3.005818283,0
2.98,-0.056589737,0,19.8,2.966318283,0
2.99,-0.056886431,0,19.9,2.926618283,0
3,-0.057179936,0,20,2.886718283,0
,,,20.1,2.846618283,0
,,,20.2,2.806318283,0
,,,20.3,2.765818283,0
,,,20.4,2.725118283,0
,,,20.5,2.684218283,0
,,,20.6,2.643118283,0
,,,20.7,2.601818283,0
,,,20.8,2.560318283,0
,,,20.9,2.518618283,0
,,,21,2.476718283,0
,,,21.1,2.434618283,0
,,,21.2,2.392318283,0
,,,21.3,2.349818283,0
,,,21.4,2.307118283,0
,,,21.5,2.264218283,0
,,,21.6,2.221118283,0
,,,21.7,2.177818283,0
,,,21.8,2.134318283,0
,,,21.9,2.090618283,0
,,,22,2.046718283,0
,,,22.1,2.002618283,0
,,,22.2,1.958318283,0
,,,22.3,1.913818283,0
,,,22.4,1.869118283,0
,,,22.5,1.824218283,0
,,,22.6,1.779118283,0
,,,22.7,1.733818283,0
,,,22.8,1.688318283,0
,,,22.9,1.642618283,0
,,,23,1.596718283,0
,,,23.1,1.550618283,0
,,,23.2,1.504318283,0
,,,23.3,1.457818283,0
,,,23.4,1.411118283,0
,,,23.5,1.364218283,0
,,,23.6,1.317118283,0
,,,23.7,1.269818283,0
,,,23.8,1.222318283,0
,,,23.9,1.174618283,0
,,,24,1.126718283,0
,,,24.1,1.078618283,0
,,,24.2,1.030318283,0
,,,24.3,0.981818283,0
,,,24.4,0.933118283,0
,,,24.5,0.884218283,0
,,,24.6,0.835118283,0
,,,24.7,0.785818283,0
,,,24.8,0.736318283,0
,,,24.9,0.686618283,0
,,,25,0.636718283,0
,,,25.1,0.586618283,0
,,,25.2,0.536318283,0
,,,25.3,0.485818283,0
,,,25.4,0.435118283,0
,,,25.5,0.384218283,0
,,,25.6,0.333118283,0
,,,25.7,0.281818283,0
,,,25.8,0.230318283,0
,,,25.9,0.178618283,0
,,,26,0.126718283,0
,,,26.1,0.074618283,0
,,,26.2,0.022318283,0
,,,26.3,-0.030181717,0
,,,26.4,-0.082881717,0
,,,26.5,-0.135781717,0
,,,26.6,-0.188881717,0
,,,26.7,-0.242181717,0
,,,26.8,-0.295681717,0
,,,26.9,-0.349381717,0
,,,27,-0.403281717,0
,,,27.1,-0.457381717,0
,,,27.2,-0.511681717,0
,,,27.3,-0.566181717,0
,,,27.4,-0.620881717,0
,,,27.5,-0.675781717,0
,,,27.6,-0.730881717,0
,,,27.7,-0.786181717,0
,,,27.8,-0.841681717,0
,,,27.9,-0.897381717,0
,,,28,-0.953281717,0
,,,28.1,-1.009381717,0
,,,28.2,-1.065681717,0
,,,28.3,-1.122181717,0
,,,28.4,-1.178881717,0
,,,28.5,-1.235781717,0
,,,28.6,-1.292881717,0
,,,28.7,-1.350181717,0
,,,28.8,-1.407681717,0
,,,28.9,-1.465381717,0
,,,29,-1.523281717,0
,,,29.1,-1.581381717,0
,,,29.2,-1.639681717,0
,,,29.3,-1.698181717,0
,,,29.4,-1.756881717,0
,,,29.5,-1.815781717,0
,,,29.6,-1.874881717,0
,,,29.7,-1.934181717,0
,,,29.8,-1.993681717,0
,,,29.9,-2.053381717,0
,,,30,-2.113281717,0

